High-Performance Filters For GPUs

Filters approximately store a set of items while trading off accuracy for space-efficiency and can address the limited memory on accelerators, such as GPUs. However, there is a lack of high-performance and feature-rich GPU filters as most advancements in filter research has focused on CPUs. In this paper, we explore the design space of filters with a goal to develop massively parallel, high performance, and feature rich filters for GPUs. We evaluate various filter designs in terms of performance, usability, and supported features and identify two filter designs that offer the right trade off in terms of performance, features, and usability. We present two new GPU-based filters, the TCF and GQF, that can be employed in various high performance data analytics applications. The TCF is a set membership filter and supports faster inserts and queries, whereas the GQF supports counting which comes at an additional performance cost. Both the GQF and TCF provide point and bulk insertion API and are designed to exploit the massive parallelism in the GPU without sacrificing usability and necessary features. The TCF and GQF are up to $4.4\times$ and $1.4\times$ faster than the previous GPU filters in our benchmarks and at the same time overcome the fundamental constraints in performance and usability in current GPU filters.

==> data/3D_data/12_12.txt <==
cg insert query fp
1 734.837 1349.99 283.903
2 848.462 3668.68 1458.06
4 724.894 3526.96 2115.45

==> data/3D_data/12_16.txt <==
cg insert query fp
1 635.836 945.583 203.601
2 756.387 3515.76 1212.21
4 693.295 3398.69 2000.06
8 643.105 2590.5 1759.91
16 547.163 1716.5 1176.71

==> data/3D_data/12_32.txt <==
cg insert query fp
1 260.862 488.717 101.419
2 498.613 2295.24 652.46
4 525.738 2522.91 1228.97
8 567.896 2201.65 1301.92
16 491.817 1584.58 997.638
32 379.019 993.119 656.439

==> data/3D_data/12_8.txt <==
cg insert query fp
1 895.877 1898.78 456.379
2 998.71 3843.18 1886.37
4 826.363 3651 2246.95
8 772.224 2929.67 2228.71


==> data/3D_data/16_16.txt <==
cg insert query fp
1 989.833 832.339 198.348
2 1209.58 4087.88 1453.96
4 1290.43 4408.46 2600.55
8 1305.87 3383.14 2385.26
16 966.164 2127.04 1549.71

==> data/3D_data/16_32.txt <==
cg insert query fp
1 612.981 467.788 98.8781
2 1095.53 2812.2 791.524
4 1254.31 3680.15 1967.03
8 1190.98 2930.17 1860.97
16 857.532 1926.9 1262.73
32 599.3 1176.16 813.914

==> data/3D_data/8_8.txt <==
cg insert query fp
1 941.406 1492.81 415.963
2 1202.04 4612.65 1686.04
4 1152.59 4588.01 2930.21
8 1202.64 3614.88 2704.88

==> data/aggregate/const_width_fp_1.txt <==
x_0 y_0
20 324760043.345598
22 471977370.449277
24 594000659.703005
26 607905737.873291
28 614495329.901586


==> data/aggregate/const_width_fp_20.txt <==
x_0 y_0
20 78277556.336516
22 122907824.044614
24 237963490.712051
26 327154196.184727
28 345963608.446941


==> data/aggregate/const_width_insert_1.txt <==
x_0 y_0
20 376302646.817052
22 708431471.085652
24 952316185.925271
26 1070989479.347625
28 1082417861.317597


==> data/aggregate/const_width_insert_20.txt <==
x_0 y_0
20 67856854.909778
22 103523799.778222
24 185788014.523809
26 245037833.788916
28 256428793.090137


==> data/aggregate/const_width_lookup_1.txt <==
x_0 y_0
20 465013473.713867
22 756627091.057998
24 953531000.584731
26 973668938.556658
28 983377736.939610


==> data/aggregate/const_width_lookup_20.txt <==
x_0 y_0
20 86346638.610686
22 139275305.934049
24 293581185.830474
26 424103399.071942
28 455012291.506452


==> data/aggregate/dynamic_fp_1.txt <==
x_0 y_0
20 531125418.177788
22 981704212.549782
24 1163192212.406762
26 1288244388.797650
28 1286339147.901881


==> data/aggregate/dynamic_fp_20.txt <==
x_0 y_0
20 80073334.531798
22 127892979.592844
24 271518163.549417
26 403955763.625078
28 432917371.398943


==> data/aggregate/dynamic_insert_1.txt <==
x_0 y_0
20 228881663.150239
22 653426073.569033
24 1010824843.951095
26 1364627642.936541
28 1441733102.802769


==> data/aggregate/dynamic_insert_20.txt <==
x_0 y_0
20 67096123.289764
22 115230089.098808
24 243979608.453036
26 368089158.797476
28 396821018.761779


==> data/aggregate/dynamic_lookup_1.txt <==
x_0 y_0
20 512623944.601652
22 1031862740.841720
24 1223202713.776923
26 1349852915.400141
28 1348276450.858222


==> data/aggregate/dynamic_lookup_20.txt <==
x_0 y_0
20 81979824.785622
22 131718568.502443
24 286459037.543170
26 431795800.059478
28 466421045.107702


==> data/aggregate/sorted_fp_1.txt <==
x_0 y_0
20 501330823.929632
22 1019267446.497978
24 1281844512.151275
26 1387962596.945635
28 1417199887.001715


==> data/aggregate/sorted_fp_20.txt <==
x_0 y_0
20 87801819.400669
22 130800583.700629
24 272106529.289880
26 373372614.611546
28 410561332.983328


==> data/aggregate/sorted_insert_1.txt <==
x_0 y_0
20 238085303.600574
22 676557184.386777
24 1255053920.038836
26 1626869522.732082
28 1754049282.259331


==> data/aggregate/sorted_insert_20.txt <==
x_0 y_0
20 76811288.201441
22 203739124.441771
24 269590530.389397
26 376576888.580575
28 421381744.167413


==> data/aggregate/sorted_lookup_1.txt <==
x_0 y_0
20 522350647.950189
22 1102215865.825619
24 1411917999.521791
26 1540534540.658340
28 1574255048.428063


==> data/aggregate/sorted_lookup_20.txt <==
x_0 y_0
20 88751325.237044
22 133380183.306756
24 290822260.791056
26 407501390.133094
28 452215947.883587


==> data/aggregate/static_fp_1.txt <==
x_0 y_0
20 511530086.696610
22 495063677.086705
24 537112547.088951
26 567207233.042609
28 568070912.953817


==> data/aggregate/static_fp_20.txt <==
x_0 y_0
20 458527754.312930
22 551499835.176148
24 559402495.216654
26 564543474.448417
28 566339531.258895


==> data/aggregate/static_insert_1.txt <==
x_0 y_0
20 380978536.619145
22 446548284.635424
24 413969251.287689
26 423415619.112764
28 426233668.838390


==> data/aggregate/static_insert_20.txt <==
x_0 y_0
20 332410642.791583
22 482520602.987327
24 459665587.177382
26 432745364.161389
28 425631962.212067


==> data/aggregate/static_lookup_1.txt <==
x_0 y_0
20 530057478.612782
22 515149492.213712
24 512048016.051023
26 591879565.578868
28 595553817.173889


==> data/aggregate/static_lookup_20.txt <==
x_0 y_0
20 469112065.639657
22 571802913.323011
24 583094565.480944
26 589127346.684896
28 591221027.790227


==> data/blocked_bloom/blocked_bloom_agg_fp.txt <==
x_0 y_0
22 9123.935002
24 8542.022502
26 6185.638351
28 5728.873455
30 5635.246180

==> data/blocked_bloom/blocked_bloom_agg_insert.txt <==
x_0 y_0
22 5469.625532
24 2308.269477
26 1638.525460
28 1517.889489
30 1487.686771

==> data/blocked_bloom/blocked_bloom_agg_lookup.txt <==
x_0 y_0
22 9044.709925
24 8504.462176
26 6177.163611
28 5726.277745
30 5634.938156

==> data/bloom/bloom_agg_fp.txt <==
x_0 y_0
22 6199.0321916
24 5870.2577333
26 4278.2765258
28 4010.1529073
30 3952.3980652499995

==> data/bloom/bloom_agg_insert.txt <==
x_0 y_0
22 1183.44830595
24 401.82137824999995
26 302.78578365000004
28 282.7541537
30 277.9552399500001

==> data/bloom/bloom_agg_lookup.txt <==
x_0 y_0
22 3979.7007839499997
24 1549.0040237000003
26 937.0582959500002
28 860.20505115
30 844.7766996500001

==> data/bulk_sqf/bulk_sqf_agg_fp.txt <==
x_0    y_0
22 484.889771
24 610.219669
26 745.099254

==> data/bulk_sqf/bulk_sqf_agg_insert.txt <==
x_0    y_0
22 288.114264
24 532.948619
26 665.787839

==> data/bulk_sqf/bulk_sqf_agg_lookup.txt <==
x_0    y_0
22 475.288978
24 609.991311
26 731.193591

==> data/bulk_tcqf/bulk_tcqf_agg_fp.txt <==
x_0 y_0
22 684.667338
24 1449.821967
26 1739.295673
28 1796.211415
30 1168.338526

==> data/bulk_tcqf/bulk_tcqf_agg_insert.txt <==
x_0 y_0
22 796.187847
24 1501.809463
26 2040.834555
28 2252.983290
30 1731.341401

==> data/bulk_tcqf/bulk_tcqf_agg_lookup.txt <==
x_0 y_0
22 1327.452093
24 1710.382182
26 1990.198220
28 2041.840907
30 1667.843065

==> data/const_width/const_width_aggregate_20_1.txt <==
Aggregate inserts: 376302646.817052
Aggregate Queries: 465013473.713867
Aggregate fp: 324760043.345598


==> data/const_width/const_width_aggregate_20_20.txt <==
Aggregate inserts: 67856854.909778
Aggregate Queries: 86346638.610686
Aggregate fp: 78277556.336516


==> data/const_width/const_width_aggregate_22_1.txt <==
Aggregate inserts: 708431471.085652
Aggregate Queries: 756627091.057998
Aggregate fp: 471977370.449277


==> data/const_width/const_width_aggregate_22_20.txt <==
Aggregate inserts: 103523799.778222
Aggregate Queries: 139275305.934049
Aggregate fp: 122907824.044614


==> data/const_width/const_width_aggregate_24_1.txt <==
Aggregate inserts: 952316185.925271
Aggregate Queries: 953531000.584731
Aggregate fp: 594000659.703005


==> data/const_width/const_width_aggregate_24_20.txt <==
Aggregate inserts: 185788014.523809
Aggregate Queries: 293581185.830474
Aggregate fp: 237963490.712051


==> data/const_width/const_width_aggregate_26_1.txt <==
Aggregate inserts: 1070989479.347625
Aggregate Queries: 973668938.556658
Aggregate fp: 607905737.873291


==> data/const_width/const_width_aggregate_26_20.txt <==
Aggregate inserts: 245037833.788916
Aggregate Queries: 424103399.071942
Aggregate fp: 327154196.184727


==> data/const_width/const_width_aggregate_28_1.txt <==
Aggregate inserts: 1082417861.317597
Aggregate Queries: 983377736.939610
Aggregate fp: 614495329.901586


==> data/const_width/const_width_aggregate_28_20.txt <==
Aggregate inserts: 256428793.090137
Aggregate Queries: 455012291.506452
Aggregate fp: 345963608.446941


==> data/const_width/const_width_fp_20_1.txt <==
x_0 y_0
0 324760043.345598


==> data/const_width/const_width_fp_20_20.txt <==
x_0 y_0
0 77552377.090689
5 77868795.168934
10 78350395.839597
15 78077530.897075
20 78760126.680711
25 79324591.086041
30 78753306.790650
35 77602074.310899
40 77188612.839308
45 78598615.123584
50 79121222.504914
55 77437011.294527
60 78976096.634247
65 77912065.049975
70 78977916.169702
75 77560056.179482
80 78758080.991952
85 78418916.969034
90 78190137.978468
95 78217144.060657


==> data/const_width/const_width_fp_22_1.txt <==
x_0 y_0
0 471977370.449277


==> data/const_width/const_width_fp_22_20.txt <==
x_0 y_0
0 122284381.484848
5 122143043.126722
10 123596471.643770
15 122259738.674250
20 123669099.236789
25 122343145.282228
30 123933145.153441
35 122447605.767315
40 123350498.984869
45 122167486.334304
50 122803995.985001
55 123232224.074175
60 121958278.115338
65 123192452.183432
70 123066408.002927
75 123487561.741010
80 124094567.999727
85 122594217.939010
90 122381530.383585
95 123216550.713518


==> data/const_width/const_width_fp_24_1.txt <==
x_0 y_0
0 594000659.703005


==> data/const_width/const_width_fp_24_20.txt <==
x_0 y_0
0 227142436.644988
5 227434444.086491
10 227599283.077468
15 227278146.003559
20 227986100.186601
25 227311518.964703
30 227969043.640844
35 227592264.891463
40 227760825.116359
45 227913663.913713
50 226819773.215855
55 228742985.226027
60 255463374.716782
65 253933477.400579
70 255799912.177986
75 254524659.941044
80 255442691.335185
85 255524995.027693
90 256195668.655058
95 255969236.247925


==> data/const_width/const_width_fp_26_1.txt <==
x_0 y_0
0 607905737.873291


==> data/const_width/const_width_fp_26_20.txt <==
x_0 y_0
0 327665875.531759
5 326944369.774582
10 327897324.421791
15 327765511.374926
20 327744308.310465
25 321531336.410517
30 327440168.176495
35 327340055.824374
40 327034304.737911
45 327251266.837429
50 327459566.787377
55 327786344.307213
60 327545348.712886
65 327179787.789919
70 327145489.068757
75 327324277.611879
80 327701866.979371
85 327694752.831843
90 327335585.176398
95 327404123.478204


==> data/const_width/const_width_fp_28_1.txt <==
x_0 y_0
0 614495329.901586


==> data/const_width/const_width_fp_28_20.txt <==
x_0 y_0
0 345857384.963032
5 346220910.868313
10 346324866.580692
15 346294654.028526
20 346095356.015061
25 346131246.541079
30 346046521.052090
35 345798510.513650
40 346089088.012053
45 346071576.603883
50 345293784.948735
55 345850767.963455
60 345904908.029404
65 346077236.232316
70 345995053.230617
75 346277910.093216
80 346008023.402059
85 346202734.752606
90 344653932.438989
95 346085791.364560


==> data/const_width/const_width_insert_20_1.txt <==
x_0 y_0
0 376302646.817052


==> data/const_width/const_width_insert_20_20.txt <==
x_0 y_0
0 64329123.060267
5 70974667.375925
10 71763631.708366
15 71175309.367593
20 71243471.546574
25 71824014.724535
30 71440594.416524
35 71102743.496262
40 71535431.427755
45 70729996.286056
50 70966642.620434
55 69704041.317221
60 70733027.422460
65 69476273.770660
70 69326969.597501
75 67854081.370085
80 66879172.069346
85 63437180.607710
90 59587497.910747
95 51674058.613793


==> data/const_width/const_width_insert_22_1.txt <==
x_0 y_0
0 708431471.085652


==> data/const_width/const_width_insert_22_20.txt <==
x_0 y_0
0 101558382.809647
5 107205381.859559
10 105778354.299156
15 106657013.617979
20 97872380.143972
25 106612743.673199
30 106280049.223490
35 105988985.964299
40 106353540.891922
45 108391068.368741
50 108104321.880486
55 108744561.490841
60 107616880.572659
65 105487656.574826
70 104073544.728890
75 102484939.845621
80 100443226.345203
85 99225049.568550
90 95689675.533959
95 90498514.012552


==> data/const_width/const_width_insert_24_1.txt <==
x_0 y_0
0 952316185.925271


==> data/const_width/const_width_insert_24_20.txt <==
x_0 y_0
0 177141096.810978
5 181764834.391116
10 183883196.694888
15 183464965.039014
20 181876106.862849
25 182872773.018077
30 182852113.642233
35 183160332.078155
40 184667513.216880
45 185007393.476979
50 185546884.656690
55 185817018.587409
60 207710521.041617
65 202952383.473415
70 198114630.865696
75 193318895.165672
80 188382823.216599
85 183941875.862432
90 179586762.455408
95 170879221.611776


==> data/const_width/const_width_insert_26_1.txt <==
x_0 y_0
0 1070989479.347625


==> data/const_width/const_width_insert_26_20.txt <==
x_0 y_0
0 253477090.798113
5 255086294.390820
10 254777422.258605
15 256040681.738346
20 254784341.179990
25 255320354.589448
30 256407199.797472
35 256453492.449705
40 257382729.124501
45 258780755.952758
50 259007255.969322
55 257739126.662928
60 255471911.836377
65 251061970.747643
70 242930169.544421
75 234166277.912125
80 226192488.124031
85 220229936.996349
90 212770304.914171
95 206317833.371480


==> data/const_width/const_width_insert_28_1.txt <==
x_0 y_0
0 1082417861.317597


==> data/const_width/const_width_insert_28_20.txt <==
x_0 y_0
0 267653716.403388
5 268084791.300753
10 268226109.922536
15 267981170.837287
20 268549077.198991
25 267951657.919480
30 267117927.966725
35 268825318.788789
40 269289353.185711
45 270368318.753494
50 270864623.755652
55 270299014.710526
60 267756441.089230
65 263407409.302390
70 253187523.212356
75 244261987.858655
80 236121161.199219
85 228419935.473035
90 220605502.319590
95 216235890.893977


==> data/const_width/const_width_lookup_20_1.txt <==
x_0 y_0
0 465013473.713867


==> data/const_width/const_width_lookup_20_20.txt <==
x_0 y_0
0 86557249.684374
5 87279421.845316
10 88268149.785494
15 87986116.184162
20 87950061.968629
25 87718711.186084
30 87950582.686178
35 88146401.670992
40 87688402.660265
45 87581313.994851
50 87105242.068681
55 87237299.548985
60 86484514.334841
65 85374871.645542
70 84163212.117206
75 84243219.332935
80 83925776.799318
85 84092997.628074
90 83605050.372399
95 84221567.071096


==> data/const_width/const_width_lookup_22_1.txt <==
x_0 y_0
0 756627091.057998


==> data/const_width/const_width_lookup_22_20.txt <==
x_0 y_0
0 141366438.348017
5 142174190.460999
10 142351647.491649
15 142761953.424451
20 140814896.560005
25 141522900.672452
30 140614400.161551
35 141691413.528002
40 142103467.408149
45 140189752.962531
50 141243783.932833
55 139200769.650050
60 140247769.118080
65 139202835.003042
70 137372719.195020
75 136829670.249537
80 132572565.812910
85 135115386.772703
90 134077565.185474
95 135349090.069733


==> data/const_width/const_width_lookup_24_1.txt <==
x_0 y_0
0 953531000.584731


==> data/const_width/const_width_lookup_24_20.txt <==
x_0 y_0
0 288868902.568715
5 289134856.501471
10 290145925.254660
15 289538387.696836
20 289753350.910102
25 287997217.898188
30 290962925.723314
35 289815416.594013
40 289434673.009868
45 290287371.600421
50 287855079.344317
55 285353136.166757
60 312127969.350672
65 309938853.938416
70 302351112.332336
75 298433399.602386
80 297690062.190633
85 295646105.850802
90 295706721.862778
95 293889233.049473


==> data/const_width/const_width_lookup_26_1.txt <==
x_0 y_0
0 973668938.556658


==> data/const_width/const_width_lookup_26_20.txt <==
x_0 y_0
0 439441625.640317
5 440949966.775621
10 440596298.599763
15 440401569.193264
20 441029674.934471
25 440424505.845479
30 441264038.755257
35 440731037.008478
40 440779805.518435
45 438873573.108896
50 435438884.531809
55 427398660.677358
60 426545406.742737
65 419890815.544460
70 408412668.591600
75 401363307.964512
80 396207852.681647
85 394032660.426805
90 393549253.283203
95 392291701.281796


==> data/const_width/const_width_lookup_28_1.txt <==
x_0 y_0
0 983377736.939610


==> data/const_width/const_width_lookup_28_20.txt <==
x_0 y_0
0 474723133.799366
5 474082396.496368
10 474403496.757271
15 474290052.644771
20 474863765.775365
25 474412709.570444
30 472765532.909888
35 474173371.493837
40 473565859.278571
45 472288069.009282
50 468011148.901952
55 459407486.519297
60 457314432.912413
65 451683598.903433
70 437490578.437083
75 428504362.377186
80 423065124.881361
85 418275134.640991
90 419661387.891107
95 419290019.330660


==> data/cqf/cqf_cori_fp.txt <==
x_0 y_0
22 105.744059
24 189.245770
26 261.563361
28 252.504260

==> data/cqf/cqf_cori_inserts.txt <==
x_0 y_0
22 2.138414
24 2.152689
26 2.345021
28 2.370623

==> data/cqf/cqf_cori_queries.txt <==
x_0 y_0
22 101.810455
24 165.481274
26 220.501482
28 217.404877

==> data/cqf/cqf_perl_fp.txt <==
x_0 y_0
22 962.830768
24 1103.677055
26 417.659917
28 326.975722

==> data/cqf/cqf_perl_inserts.txt <==
x_0 y_0
22 1.924149
24 1.803133
26 1.942914
28 2.037179

==> data/cqf/cqf_perl_queries.txt <==
x_0 y_0
22 385.158478
24 452.849678
26 350.789644
28 286.103086

==> data/deletes/gqf_deletes.txt <==
x_0 y_0
22 3.9363779283603253
24 13.945372517511885
26 52.62376453012667
28 150.27661877871503
30 190.33266093212524

==> data/deletes/sqf_deletes.txt <==
x_0 y_0
22 1.0732714404017398
24 0.7907683828203764
26 1.6992187583688272


==> data/deletes/tcqf_deletes.txt <==
x_0 y_0
22 3247.877766
24 3848.047374
26 4074.123155
28 4091.398731
30 3729.753532

==> data/dynamic/dynamic_aggregate_20_1.txt <==
Aggregate inserts: 228881663.150239
Aggregate Queries: 512623944.601652
Aggregate fp: 531125418.177788


==> data/dynamic/dynamic_aggregate_20_20.txt <==
Aggregate inserts: 67096123.289764
Aggregate Queries: 81979824.785622
Aggregate fp: 80073334.531798


==> data/dynamic/dynamic_aggregate_22_1.txt <==
Aggregate inserts: 653426073.569033
Aggregate Queries: 1031862740.841720
Aggregate fp: 981704212.549782


==> data/dynamic/dynamic_aggregate_22_20.txt <==
Aggregate inserts: 115230089.098808
Aggregate Queries: 131718568.502443
Aggregate fp: 127892979.592844


==> data/dynamic/dynamic_aggregate_24_1.txt <==
Aggregate inserts: 1010824843.951095
Aggregate Queries: 1223202713.776923
Aggregate fp: 1163192212.406762


==> data/dynamic/dynamic_aggregate_24_20.txt <==
Aggregate inserts: 243979608.453036
Aggregate Queries: 286459037.543170
Aggregate fp: 271518163.549417


==> data/dynamic/dynamic_aggregate_26_1.txt <==
Aggregate inserts: 1364627642.936541
Aggregate Queries: 1349852915.400141
Aggregate fp: 1288244388.797650


==> data/dynamic/dynamic_aggregate_26_20.txt <==
Aggregate inserts: 368089158.797476
Aggregate Queries: 431795800.059478
Aggregate fp: 403955763.625078


==> data/dynamic/dynamic_aggregate_28_1.txt <==
Aggregate inserts: 1441733102.802769
Aggregate Queries: 1348276450.858222
Aggregate fp: 1286339147.901881


==> data/dynamic/dynamic_aggregate_28_20.txt <==
Aggregate inserts: 396821018.761779
Aggregate Queries: 466421045.107702
Aggregate fp: 432917371.398943


==> data/dynamic/dynamic_fp_20_1.txt <==
x_0 y_0
0 531125418.177788


==> data/dynamic/dynamic_fp_20_20.txt <==
x_0 y_0
0 87741508.679841
5 87091623.655683
10 86268307.697073
15 85322284.808406
20 84330897.296643
25 83547683.147230
30 82762424.577831
35 81879081.184568
40 81166584.100711
45 80515425.920171
50 79732768.908443
55 79025625.475457
60 78021758.693498
65 77619629.850247
70 76455631.920449
75 76200328.294918
80 75534763.890301
85 74718704.573995
90 74391988.555079
95 73787754.858749


==> data/dynamic/dynamic_fp_22_1.txt <==
x_0 y_0
0 981704212.549782


==> data/dynamic/dynamic_fp_22_20.txt <==
x_0 y_0
0 142476003.826919
5 140303624.669032
10 138286442.175588
15 135899695.659334
20 134234667.060253
25 134404803.823032
30 133156745.160259
35 131764598.049158
40 130221216.375944
45 128998035.989018
50 127538324.387518
55 126421333.999040
60 125388899.166527
65 120246675.067254
70 121838576.087083
75 121579307.414402
80 119194023.782905
85 120067679.433346
90 118110867.501125
95 116759262.049081


==> data/dynamic/dynamic_fp_24_1.txt <==
x_0 y_0
0 1163192212.406762


==> data/dynamic/dynamic_fp_24_20.txt <==
x_0 y_0
0 316144902.462675
5 303804026.650044
10 296489434.956456
15 290166404.796117
20 285733864.274892
25 279650597.065326
30 274269343.487126
35 267729124.354785
40 265472403.053731
45 260796986.156069
50 257114411.499458
55 252940078.865629
60 275329463.448275
65 273066580.065426
70 269211136.172626
75 264624878.595332
80 260940242.974600
85 256964961.305570
90 251791772.958283
95 249865436.155062


==> data/dynamic/dynamic_fp_26_1.txt <==
x_0 y_0
0 1288244388.797650


==> data/dynamic/dynamic_fp_26_20.txt <==
x_0 y_0
0 509673176.685448
5 491824980.871930
10 477722170.698343
15 465665008.665525
20 454414040.704890
25 443427774.164766
30 433268573.784490
35 423329932.397873
40 415212311.515907
45 406271429.080161
50 399401484.385940
55 392198107.879654
60 384936870.869823
65 377372815.300442
70 371607506.137375
75 363072187.171927
80 356894593.611118
85 349768405.252179
90 343510234.029412
95 337850680.676027


==> data/dynamic/dynamic_fp_28_1.txt <==
x_0 y_0
0 1286339147.901881


==> data/dynamic/dynamic_fp_28_20.txt <==
x_0 y_0
0 556874483.383686
5 535092823.081588
10 518726876.746869
15 504354550.797360
20 490804260.704084
25 478060580.004019
30 467658568.801154
35 455405260.136099
40 445566499.856139
45 436934130.243096
50 428323052.359941
55 420108679.141342
60 411663984.967716
65 380846767.617964
70 400879104.831201
75 390604736.974426
80 381952214.035866
85 372842792.763851
90 366845820.826868
95 360238856.039851


==> data/dynamic/dynamic_insert_20_1.txt <==
x_0 y_0
0 228881663.150239


==> data/dynamic/dynamic_insert_20_20.txt <==
x_0 y_0
0 19166182.465807
5 79839475.428633
10 79654464.242626
15 79197574.525408
20 79138594.204494
25 78909671.056243
30 78741200.915953
35 78594456.554711
40 78220164.356248
45 78016295.118817
50 77782626.149791
55 77298800.233813
60 77553051.898104
65 76980345.958122
70 76259642.830252
75 75423958.298074
80 74697991.414525
85 74066995.188512
90 74188017.113653
95 74363864.818458


==> data/dynamic/dynamic_insert_22_1.txt <==
x_0 y_0
0 653426073.569033


==> data/dynamic/dynamic_insert_22_20.txt <==
x_0 y_0
0 53623545.903863
5 127525079.999170
10 127077254.513090
15 126605131.876499
20 126977229.890772
25 126401343.304114
30 125074199.175144
35 124550120.002935
40 124095518.281774
45 124238225.602311
50 115782499.829500
55 124139419.896236
60 122879433.973450
65 121721768.474760
70 122102214.660102
75 120274828.299785
80 119491168.105300
85 118068232.096162
90 117240367.812403
95 118040476.961453


==> data/dynamic/dynamic_insert_24_1.txt <==
x_0 y_0
0 1010824843.951095


==> data/dynamic/dynamic_insert_24_20.txt <==
x_0 y_0
0 150282035.290926
5 256263621.255772
10 254869202.022422
15 253625562.317415
20 251922189.568416
25 239402372.901501
30 249163435.491581
35 248726597.900744
40 247413805.367709
45 246865246.360805
50 246321748.785201
55 245467990.368985
60 269458427.982814
65 268516548.425521
70 262163797.819833
75 258104123.869940
80 252927782.603961
85 250382580.591242
90 248016824.038395
95 247467304.893108


==> data/dynamic/dynamic_insert_26_1.txt <==
x_0 y_0
0 1364627642.936541


==> data/dynamic/dynamic_insert_26_20.txt <==
x_0 y_0
0 319093108.531056
5 398817667.339350
10 396155050.293617
15 393346612.562290
20 391336562.036363
25 388892274.955321
30 385942620.499576
35 383548621.565850
40 382933088.510532
45 381758562.381618
50 379636616.490383
55 377453154.286635
60 374877467.055758
65 370158880.954791
70 363691693.967832
75 353447158.408904
80 339735977.725168
85 338868734.965003
90 336689692.052435
95 336137497.214202


==> data/dynamic/dynamic_insert_28_1.txt <==
x_0 y_0
0 1441733102.802769


==> data/dynamic/dynamic_insert_28_20.txt <==
x_0 y_0
0 396563757.814433
5 427459876.741307
10 424814886.240277
15 421778641.491702
20 419629157.442475
25 416858845.108232
30 413799409.622064
35 411407014.733220
40 409669413.127605
45 408143802.763112
50 406148685.394150
55 404355009.054697
60 401563543.198686
65 395153515.769920
70 388037882.895725
75 376496874.056469
80 366332089.878256
85 359741182.010700
90 357976297.549929
95 356896373.355078


==> data/dynamic/dynamic_lookup_20_1.txt <==
x_0 y_0
0 512623944.601652


==> data/dynamic/dynamic_lookup_20_20.txt <==
x_0 y_0
0 89311982.684330
5 89869422.737585
10 89019437.858180
15 88234886.479059
20 87192751.448321
25 86059463.760167
30 85681820.803581
35 84910495.679595
40 83927502.005672
45 82086761.750560
50 80762462.599064
55 81702581.702582
60 80482708.426267
65 79353349.881233
70 79006339.796049
75 77585711.624538
80 76342991.842175
85 75568736.773563
90 74900122.525333
95 73746605.571083


==> data/dynamic/dynamic_lookup_22_1.txt <==
x_0 y_0
0 1031862740.841720


==> data/dynamic/dynamic_lookup_22_20.txt <==
x_0 y_0
0 144374242.216853
5 144859133.354624
10 143726894.872425
15 141682066.200110
20 140527824.837267
25 138198423.096901
30 136222886.557602
35 136526074.735576
40 135171020.633793
45 133430042.381318
50 131545176.337410
55 128747503.710578
60 128205072.881223
65 127503644.330509
70 126174806.375488
75 123951414.616780
80 121568694.311932
85 121921992.577626
90 120930522.850942
95 119314892.172960


==> data/dynamic/dynamic_lookup_24_1.txt <==
x_0 y_0
0 1223202713.776923


==> data/dynamic/dynamic_lookup_24_20.txt <==
x_0 y_0
0 331875410.171795
5 323719933.533701
10 317179811.337373
15 316142121.896803
20 305374478.092185
25 299740208.421787
30 292598813.325000
35 285677196.851201
40 282970818.365238
45 277207275.645187
50 272224532.018162
55 267611184.234971
60 292388241.353406
65 287991456.771514
70 282486965.754402
75 276876814.374271
80 267621402.896262
85 263135441.695891
90 260412090.029148
95 256533115.931575


==> data/dynamic/dynamic_lookup_26_1.txt <==
x_0 y_0
0 1349852915.400141


==> data/dynamic/dynamic_lookup_26_20.txt <==
x_0 y_0
0 545150809.155759
5 536107849.870923
10 520770267.459863
15 517625532.257789
20 497575474.319916
25 482631047.870232
30 469998698.167712
35 458814320.224944
40 448966282.276082
45 440004467.728606
50 429436156.565626
55 420782141.927687
60 411367338.858853
65 403983681.026764
70 394624736.473117
75 378633062.752848
80 373180840.130084
85 363925024.575329
90 356143215.642732
95 350195932.775689


==> data/dynamic/dynamic_lookup_28_1.txt <==
x_0 y_0
0 1348276450.858222


==> data/dynamic/dynamic_lookup_28_20.txt <==
x_0 y_0
0 601087462.724141
5 588504532.929074
10 568635427.832042
15 569489792.169424
20 541584795.245849
25 525380536.271428
30 510952040.848911
35 497212131.524023
40 482064148.528654
45 473687905.858546
50 462725202.967653
55 452330676.140871
60 423644970.989890
65 433618854.833294
70 422960962.193427
75 411761156.082124
80 402527788.989971
85 395133787.608472
90 385997134.856526
95 375736899.689161


==> data/gqf/gqf_agg_fp.txt <==
x_0 y_0
22 4228.236991500001
24 4205.254364150001
26 3583.4308562
28 3393.4030996
30 3342.8632339000005


==> data/gqf/gqf_agg_insert.txt <==
x_0 y_0
22 20.254831650000007
24 76.4383726
26 271.9936035
28 564.0287064500001
30 434.2582912500002

==> data/gqf/gqf_agg_lookup.txt <==
x_0 y_0
22 2850.5890011499996
24 2872.1509787000005
26 2324.1574983
28 2014.7763533500001
30 1977.6964267499998

==> data/no_backing_tcqf/tcqf_agg_fp.txt <==
x_0 y_0
20 1631.482500
22 2285.133060
24 2329.646814
26 1982.152710
28 2032.434792
30 2002.663335

==> data/no_backing_tcqf/tcqf_agg_insert.txt <==
x_0 y_0
20 679.469567
22 1197.519291
24 1231.174949
26 1231.170778
28 1234.443460
30 1223.779820

==> data/no_backing_tcqf/tcqf_agg_lookup.txt <==
x_0 y_0
20 2115.177121
22 3043.746765
24 3600.856699
26 3999.015905
28 4139.801068
30 4039.809142

==> data/point_gqf/point_agg_fp.txt <==
x_0 y_0
22 4530.640158499999
24 4267.596745599999
26 3549.8707288000005
28 3368.9592053000006
30 3325.2620147500006

==> data/point_gqf/point_agg_insert.txt <==
x_0 y_0
22 0.19069759999999994
24 0.8019682000000001
26 6.9813875
28 129.68605354999997
30 305.04572065

==> data/point_gqf/point_agg_lookup.txt <==
x_0 y_0
22 3162.6962452
24 2991.4101631
26 2367.96003955
28 2118.44737955
30 2027.8190573999998

==> data/rsqf/rsqf_agg_fp.txt <==
x_0 y_0
22 4201.499202395683
24 4626.594367234246
26 2541.410207360191

==> data/rsqf/rsqf_agg_insert.txt <==
x_0 y_0
22 3.819445045244429
24 8.832394193810462
26 20.809219748848385


==> data/rsqf/rsqf_agg_lookup.txt <==
x_0 y_0
22 3028.539679519865
24 3298.8491115833094
26 1843.1188974943136


==> data/sort_only/sort_only_agg_insert.txt <==
x_0 y_0
20 178.136733
22 141.394738
24 446.519222
26 946.824062
28 1452.119958
30 1691.079077

==> data/sorted/sorted_aggregate_20_1.txt <==
Aggregate inserts: 238085303.600574
Aggregate Queries: 522350647.950189
Aggregate fp: 501330823.929632


==> data/sorted/sorted_aggregate_20_20.txt <==
Aggregate inserts: 76811288.201441
Aggregate Queries: 88751325.237044
Aggregate fp: 87801819.400669


==> data/sorted/sorted_aggregate_20_22.txt <==
Aggregate inserts: 70332098.172921
Aggregate Queries: 80926916.544733
Aggregate fp: 79667948.687237


==> data/sorted/sorted_aggregate_20_24.txt <==
Aggregate inserts: 65292276.464961
Aggregate Queries: 74441284.662125
Aggregate fp: 73567996.098776


==> data/sorted/sorted_aggregate_22_1.txt <==
Aggregate inserts: 676557184.386777
Aggregate Queries: 1102215865.825619
Aggregate fp: 1019267446.497978


==> data/sorted/sorted_aggregate_22_20.txt <==
Aggregate inserts: 203739124.441771
Aggregate Queries: 133380183.306756
Aggregate fp: 130800583.700629


==> data/sorted/sorted_aggregate_24_1.txt <==
Aggregate inserts: 1255053920.038836
Aggregate Queries: 1411917999.521791
Aggregate fp: 1281844512.151275


==> data/sorted/sorted_aggregate_24_20.txt <==
Aggregate inserts: 269590530.389397
Aggregate Queries: 290822260.791056
Aggregate fp: 272106529.289880


==> data/sorted/sorted_aggregate_26_1.txt <==
Aggregate inserts: 1626869522.732082
Aggregate Queries: 1540534540.658340
Aggregate fp: 1387962596.945635


==> data/sorted/sorted_aggregate_26_20.txt <==
Aggregate inserts: 376576888.580575
Aggregate Queries: 407501390.133094
Aggregate fp: 373372614.611546


==> data/sorted/sorted_aggregate_28_1.txt <==
Aggregate inserts: 1754049282.259331
Aggregate Queries: 1574255048.428063
Aggregate fp: 1417199887.001715


==> data/sorted/sorted_aggregate_28_20.txt <==
Aggregate inserts: 421381744.167413
Aggregate Queries: 452215947.883587
Aggregate fp: 410561332.983328


==> data/sorted/sorted_fp_20_1.txt <==
x_0 y_0
0 501330823.929632


==> data/sorted/sorted_fp_20_20.txt <==
x_0 y_0
0 96146087.511839
5 95388336.526216
10 94650791.358350
15 93506537.106551
20 92762775.826934
25 90261686.786033
30 90438280.160806
35 90124597.802500
40 88780559.716954
45 88436076.140278
50 87868839.529542
55 86874901.311750
60 85809737.452704
65 84979434.462007
70 84076038.970350
75 82893892.469518
80 83100550.846035
85 82250714.722075
90 81467154.645734
95 81157863.106999


==> data/sorted/sorted_fp_20_22.txt <==
x_0 y_0
0 87850775.332479
4 87071364.862396
9 86553293.310830
13 85154816.429396
18 84343043.203091
22 83397662.732795
27 83568315.287682
31 82764735.203510
36 81562025.632457
40 80419635.944975
45 80664783.101272
50 79798381.695989
54 78439534.780159
59 77913810.743655
63 77285525.703341
68 77187908.440695
72 76486957.966440
77 75049924.603660
81 75810821.937290
86 74734133.316116
90 71408804.964933
95 71377605.042979


==> data/sorted/sorted_fp_20_24.txt <==
x_0 y_0
0 80899155.435211
4 79225261.972216
8 78971039.486583
12 78586180.919410
16 78222516.171295
20 77664359.970136
25 77148394.897075
29 75406760.354038
33 75441533.167297
37 75270735.073848
41 74117315.993989
45 74191943.710256
50 73035320.956576
54 72974900.815679
58 71905295.747486
62 71513300.545733
66 71462246.451134
70 69756695.887704
75 70133063.404353
79 69628654.674721
83 69091321.771292
87 68807900.392796
91 68725132.779392
95 68166133.153211


==> data/sorted/sorted_fp_22_1.txt <==
x_0 y_0
0 1019267446.497978


==> data/sorted/sorted_fp_22_20.txt <==
x_0 y_0
0 145393668.996680
5 142672029.133401
10 139301608.636703
15 137070716.857288
20 140204197.364043
25 138149798.035222
30 137546345.058006
35 132272921.887162
40 132210331.449220
45 132155343.951746
50 129669651.800646
55 128389474.048124
60 127245523.942500
65 124979755.239975
70 124828434.256007
75 124596782.366974
80 124188457.018092
85 121581048.803478
90 122162295.520117
95 119751009.692511


==> data/sorted/sorted_fp_24_1.txt <==
x_0 y_0
0 1281844512.151275


==> data/sorted/sorted_fp_24_20.txt <==
x_0 y_0
0 318150239.807030
5 315866507.426295
10 310728559.245254
15 305835141.239739
20 301191236.024065
25 295340940.344552
30 290220496.625168
35 285403106.791609
40 280345490.152752
45 273324705.911215
50 271339122.148879
55 264490127.491311
60 261489336.811389
65 256534315.771295
70 252953628.485101
75 249174754.872668
80 245936029.149527
85 241553449.761777
90 237938828.105421
95 234827389.854265


==> data/sorted/sorted_fp_26_1.txt <==
x_0 y_0
0 1387962596.945635


==> data/sorted/sorted_fp_26_20.txt <==
x_0 y_0
0 464803071.215212
5 452836955.947055
10 444944403.926631
15 440387832.986124
20 419218550.858926
25 409784947.194406
30 398096146.021692
35 390443459.404997
40 384106276.881697
45 378236784.249924
50 374132430.208101
55 362230330.130557
60 354145930.433539
65 344850242.218784
70 341384763.474702
75 335701698.301886
80 331006294.760618
85 327530979.984867
90 316687054.616202
95 308197449.379850


==> data/sorted/sorted_fp_28_1.txt <==
x_0 y_0
0 1417199887.001715


==> data/sorted/sorted_fp_28_20.txt <==
x_0 y_0
0 523560484.776782
5 507769624.904530
10 493826148.889066
15 495388183.528128
20 466651085.052584
25 453668156.412007
30 440720556.967578
35 430973539.483759
40 420515736.976737
45 411714139.742085
50 412248341.124678
55 395364686.748577
60 385106408.259868
65 375905784.685655
70 369185696.942302
75 363610254.794108
80 367065583.931376
85 370415127.356847
90 341140084.469086
95 330994310.243647


==> data/sorted/sorted_insert_20_1.txt <==
x_0 y_0
0 238085303.600574


==> data/sorted/sorted_insert_20_20.txt <==
x_0 y_0
0 18680862.176871
5 93394249.308408
10 93209207.768793
15 93244170.670059
20 93581877.055273
25 93267588.654857
30 93132849.888195
35 92980944.372925
40 92832919.492726
45 91547979.284404
50 93053557.371264
55 92599326.361458
60 92380533.835272
65 92296890.921291
70 91545158.361374
75 91024957.566622
80 89561837.541049
85 88968433.325082
90 88617739.058501
95 88589427.314527


==> data/sorted/sorted_insert_20_22.txt <==
x_0 y_0
0 16976702.866424
4 84932023.773336
9 83146399.479527
13 85001164.456996
18 85065773.587679
22 84907103.710612
27 84809522.413930
31 84380786.157169
36 84675868.641942
40 84599658.786458
45 84637127.690022
50 83878367.774541
54 81817502.519372
59 84019096.286096
63 82431478.350394
68 82187973.570337
72 82465518.083669
77 81546101.032385
81 81536253.876761
86 78989338.886159
90 76951568.358551
95 76584274.080739


==> data/sorted/sorted_insert_20_24.txt <==
x_0 y_0
0 15162644.131268
4 77118916.842313
8 78072705.561816
12 77756560.847226
16 77519104.763614
20 77548241.868157
25 77338942.282662
29 77822063.520004
33 77918726.343441
37 77238731.468694
41 74361151.269288
45 77256245.592356
50 77073942.171195
54 77055551.290484
58 76864805.121423
62 77175810.473815
66 76701922.659876
70 75289962.757449
75 75445518.003559
79 72708299.479019
83 74420310.330109
87 73910655.218944
91 74131371.241731
95 73862223.822148


==> data/sorted/sorted_insert_22_1.txt <==
x_0 y_0
0 676557184.386777


==> data/sorted/sorted_insert_22_20.txt <==
x_0 y_0
0 66248047.478195
5 239924627.342777
10 238362864.932880
15 236286080.889059
20 235339004.979854
25 236493290.260098
30 233481820.670433
35 234153787.144385
40 233818087.853941
45 231531258.889038
50 232172581.136735
55 230870351.878546
60 227315968.405455
65 226397601.118665
70 223771852.082460
75 222174306.460900
80 219005507.756686
85 216360094.429509
90 215549066.197498
95 217604879.013455


==> data/sorted/sorted_insert_24_1.txt <==
x_0 y_0
0 1255053920.038836


==> data/sorted/sorted_insert_24_20.txt <==
x_0 y_0
0 160802189.881765
5 291522155.711636
10 290937467.485173
15 289191027.450013
20 287119618.812457
25 287733172.780092
30 287183915.522581
35 286356737.896549
40 284674251.794408
45 283246840.330633
50 280475347.008745
55 280412302.210756
60 277608654.771949
65 275006643.445783
70 274634257.381582
75 272308326.264964
80 268172981.487116
85 267273334.515332
90 267282325.559253
95 265163471.707993


==> data/sorted/sorted_insert_26_1.txt <==
x_0 y_0
0 1626869522.732082


==> data/sorted/sorted_insert_26_20.txt <==
x_0 y_0
0 312889249.887746
5 403593206.351470
10 399053814.459992
15 392687198.673734
20 396729574.900655
25 389037779.997201
30 388991694.057637
35 387959033.241521
40 387699990.661359
45 384879627.239358
50 382230241.733866
55 379564199.320887
60 377564181.398008
65 376735522.212677
70 372766198.041653
75 370213352.554495
80 365630272.849152
85 363036787.150394
90 359741769.381486
95 362323513.304316


==> data/sorted/sorted_insert_28_1.txt <==
x_0 y_0
0 1754049282.259331


==> data/sorted/sorted_insert_28_20.txt <==
x_0 y_0
0 422958949.331743
5 449824606.559948
10 444069468.248887
15 440355481.699619
20 437836083.650454
25 434971819.592932
30 432479547.596721
35 429371571.799325
40 427654996.117614
45 426773593.240668
50 422534917.581205
55 419622227.307880
60 416168393.918565
65 413697748.816029
70 410676310.411561
75 407363503.673196
80 402948449.897099
85 400722455.586080
90 400954015.872617
95 397439714.335482


==> data/sorted/sorted_lookup_20_1.txt <==
x_0 y_0
0 522350647.950189


==> data/sorted/sorted_lookup_20_20.txt <==
x_0 y_0
0 90855341.757493
5 97554568.519585
10 96407618.289433
15 96035859.364057
20 95352718.402978
25 94441866.034285
30 90086720.976773
35 92231402.221965
40 91468295.506324
45 90845710.697875
50 90295521.087663
55 88506208.244294
60 85396513.927427
65 86649737.902285
70 85528942.115768
75 84089665.452761
80 82691615.422012
85 81852645.035210
90 81008516.401116
95 80100437.842851


==> data/sorted/sorted_lookup_20_22.txt <==
x_0 y_0
0 83416036.271244
4 89415695.916449
9 88513923.906821
13 87778064.258925
18 86929373.772919
22 85864280.476277
27 85087748.775550
31 83149134.419029
36 82522294.239144
40 83389766.315993
45 82843588.327914
50 82170970.300162
54 80772052.666417
59 80596581.414225
63 79051398.823809
68 78746907.017111
72 78071914.884597
77 77026477.197972
81 75546745.632748
86 74936647.984759
90 71308755.841481
95 70543414.479561


==> data/sorted/sorted_lookup_20_24.txt <==
x_0 y_0
0 77162661.391866
4 80443013.845807
8 78532005.328935
12 80593322.410182
16 80302814.069048
20 79688515.901439
25 78842279.350104
29 77997441.880491
33 77870691.498954
37 77203566.535766
41 76229437.531560
45 73541089.502023
50 75727050.647831
54 74363235.883060
58 72928469.733418
62 73494662.597813
66 72689656.252324
70 71817830.206923
75 71464309.218755
79 69956429.108294
83 67756502.066248
87 68556523.087545
91 68049261.823919
95 67241710.211368


==> data/sorted/sorted_lookup_22_1.txt <==
x_0 y_0
0 1102215865.825619


==> data/sorted/sorted_lookup_22_20.txt <==
x_0 y_0
0 126238970.015438
5 149369492.116242
10 144436467.821890
15 143156464.398806
20 142022856.487265
25 144022312.155261
30 139091936.228917
35 141473592.648941
40 137534459.226431
45 135001189.017417
50 133759897.468529
55 135617333.589974
60 131346728.010634
65 130235106.740506
70 126129364.357760
75 127262329.970522
80 125012185.072847
85 123274238.119870
90 121479633.907823
95 121496524.639684


==> data/sorted/sorted_lookup_24_1.txt <==
x_0 y_0
0 1411917999.521791


==> data/sorted/sorted_lookup_24_20.txt <==
x_0 y_0
0 345247986.705867
5 344558776.769759
10 340731456.030828
15 333724767.584938
20 326694807.893289
25 320281134.419696
30 314392304.303983
35 309886455.397041
40 303454894.433781
45 297193749.958320
50 293544895.738603
55 286766675.380563
60 282748477.370629
65 277252331.070309
70 272027966.158598
75 263146978.521823
80 255961977.172662
85 247289557.239148
90 242583503.837274
95 237938034.106036


==> data/sorted/sorted_lookup_26_1.txt <==
x_0 y_0
0 1540534540.658340


==> data/sorted/sorted_lookup_26_20.txt <==
x_0 y_0
0 518775779.625345
5 520880877.729207
10 501188864.754092
15 488509486.719449
20 475920766.391879
25 457989521.948957
30 449922891.797378
35 432998447.529817
40 431330924.823366
45 418157949.639428
50 408861172.677296
55 399530530.505852
60 390929817.789859
65 382615071.899479
70 370430302.135321
75 360374130.535041
80 345071162.943704
85 334194090.863233
90 328397193.687686
95 319167921.963561


==> data/sorted/sorted_lookup_28_1.txt <==
x_0 y_0
0 1574255048.428063


==> data/sorted/sorted_lookup_28_20.txt <==
x_0 y_0
0 596986013.679730
5 588230347.325612
10 566532056.726368
15 547775017.364484
20 531271639.579133
25 515786908.094366
30 500304015.055466
35 486726789.202484
40 474364282.189797
45 460866542.487074
50 448961260.473559
55 438533655.981561
60 429019123.783176
65 418926608.400457
70 406225347.555954
75 394260727.118144
80 376519314.816786
85 365065810.523841
90 375591403.421430
95 353701222.062783


==> data/sqf/sqf_agg_fp.txt <==
x_0 y_0
22 1649.7096451469627
24 2150.4128977423734
26 1980.237513447874


==> data/sqf/sqf_agg_insert.txt <==
x_0 y_0
22 9.102302565049074
24 7.525370014197822
26 7.698154114771774


==> data/sqf/sqf_agg_lookup.txt <==
x_0 y_0
22 1378.876227460821
24 1554.3459962722334
26 1431.7583759511672


==> data/static/static_aggregate_20_1.txt <==
Aggregate inserts: 380978536.619145
Aggregate Queries: 530057478.612782
Aggregate fp: 511530086.696610


==> data/static/static_aggregate_20_10.txt <==
Aggregate inserts: 201487540.307048
Aggregate Queries: 521862215.667067
Aggregate fp: 499251365.774336


==> data/static/static_aggregate_20_20.txt <==
Aggregate inserts: 332410642.791583
Aggregate Queries: 469112065.639657
Aggregate fp: 458527754.312930


==> data/static/static_aggregate_22_1.txt <==
Aggregate inserts: 446548284.635424
Aggregate Queries: 515149492.213712
Aggregate fp: 495063677.086705


==> data/static/static_aggregate_22_10.txt <==
Aggregate inserts: 309253218.237828
Aggregate Queries: 522987164.424718
Aggregate fp: 498779548.230684


==> data/static/static_aggregate_22_20.txt <==
Aggregate inserts: 482520602.987327
Aggregate Queries: 571802913.323011
Aggregate fp: 551499835.176148


==> data/static/static_aggregate_24_1.txt <==
Aggregate inserts: 413969251.287689
Aggregate Queries: 512048016.051023
Aggregate fp: 537112547.088951


==> data/static/static_aggregate_24_20.txt <==
Aggregate inserts: 459665587.177382
Aggregate Queries: 583094565.480944
Aggregate fp: 559402495.216654


==> data/static/static_aggregate_26_1.txt <==
Aggregate inserts: 423415619.112764
Aggregate Queries: 591879565.578868
Aggregate fp: 567207233.042609


==> data/static/static_aggregate_26_20.txt <==
Aggregate inserts: 432745364.161389
Aggregate Queries: 589127346.684896
Aggregate fp: 564543474.448417


==> data/static/static_aggregate_28_1.txt <==
Aggregate inserts: 426233668.838390
Aggregate Queries: 595553817.173889
Aggregate fp: 568070912.953817


==> data/static/static_aggregate_28_20.txt <==
Aggregate inserts: 425631962.212067
Aggregate Queries: 591221027.790227
Aggregate fp: 566339531.258895


==> data/static/static_aggregate_30_20.txt <==
Aggregate inserts: 334831139.496887
Aggregate Queries: 609938990.085324
Aggregate fp: 580866826.480175


==> data/static/static_aggregate_inserts_1.txt <==
x_0 y_0
20 380978536.619145
22 446548284.635424
24 413969251.287689
26 423415619.112764
28 426233668.838390

==> data/static/static_aggregate_inserts_20.txt <==
x_0 y_0
20 332410642.791583
22 482520602.987327
24 459665587.177382
26 432745364.161389
28 425631962.212067

==> data/static/static_fp_20_1.txt <==
x_0 y_0
0 511530086.696610


==> data/static/static_fp_20_10.txt <==
x_0 y_0
0 498914041.333602
10 497599347.915899
20 498411864.046615
30 498872165.721674
40 499291360.196290
50 499537615.666142
60 499885024.593520
70 501378200.801044
80 498615407.853295
90 500028050.805619


==> data/static/static_fp_20_20.txt <==
x_0 y_0
0 457324644.671353
5 457672202.195726
10 460763027.295285
15 459044087.350639
20 458445205.690831
25 456070328.410754
30 459196290.571870
35 459621691.866581
40 459139519.070285
45 463050706.566916
50 456308492.555958
55 457781201.848998
60 455259636.111026
65 458228368.721402
70 458533975.387908
75 461741698.181630
80 457752121.124967
85 457616676.079478
90 456546905.574167
95 460615394.156133


==> data/static/static_fp_22_1.txt <==
x_0 y_0
0 495063677.086705


==> data/static/static_fp_22_10.txt <==
x_0 y_0
0 499933391.761613
10 498893108.727229
20 499158539.078229
30 500550370.095809
40 489641087.902082
50 500038570.777376
60 499945309.980227
70 500194316.420088
80 499988780.558953
90 499646129.072494


==> data/static/static_fp_22_20.txt <==
x_0 y_0
0 550265938.564024
5 551991725.914732
10 552065235.232724
15 552027623.368379
20 552032751.957190
25 553312743.469961
30 552128503.109746
35 552354333.734089
40 551892604.816189
45 552421091.776810
50 552527578.799892
55 548695502.283948
60 552712276.948359
65 549261880.625252
70 551817433.243148
75 550272422.787819
80 550620868.598258
85 550303000.367367
90 550428743.905414
95 552919719.349616


==> data/static/static_fp_24_1.txt <==
x_0 y_0
0 537112547.088951


==> data/static/static_fp_24_20.txt <==
x_0 y_0
0 558805665.557202
5 559025942.970937
10 559274214.422529
15 559908722.483841
20 559357920.442948
25 559307994.305190
30 559757077.900872
35 560021300.274971
40 559717186.338471
45 559623522.911356
50 559209205.440948
55 559444910.410323
60 558843676.571785
65 558626076.560459
70 559487490.937167
75 559069336.383901
80 559580482.583152
85 559616589.045805
90 560491449.548208
95 558888355.891657


==> data/static/static_fp_26_1.txt <==
x_0 y_0
0 567207233.042609


==> data/static/static_fp_26_20.txt <==
x_0 y_0
0 564746336.736314
5 564122794.490831
10 564297691.369419
15 563933758.505839
20 564577506.190875
25 564825941.545891
30 564838607.270926
35 564535153.119383
40 564821019.912025
45 564527666.561895
50 564917928.102514
55 564887692.968293
60 564141093.870718
65 564320493.762575
70 564666367.715668
75 564103492.163326
80 564961233.922244
85 564567895.173991
90 564440524.233448
95 564639426.865029


==> data/static/static_fp_28_1.txt <==
x_0 y_0
0 568070912.953817


==> data/static/static_fp_28_20.txt <==
x_0 y_0
0 565949769.224969
5 565663874.337762
10 566092562.440961
15 565895975.204064
20 566158693.164508
25 566011619.690236
30 566198514.846964
35 566095118.609222
40 566339212.581226
45 566523082.356421
50 566409253.508461
55 566284929.424268
60 566343401.615685
65 566464354.646569
70 566448485.120514
75 566607407.635500
80 566767461.144149
85 566771712.830410
90 567045757.286572
95 566723399.410372


==> data/static/static_fp_30_20.txt <==
x_0 y_0
0 580698333.807535
5 580661697.151938
10 580678745.025124
15 580771703.522858
20 580832882.600715
25 580864309.371038
30 580872866.042260
35 580920100.035719
40 580839447.551422
45 580787218.321108
50 580922927.037643
55 580862963.724612
60 580926410.184214
65 580921142.746574
70 580927430.731886
75 580933803.477728
80 580985940.731652
85 580956611.935022
90 580969594.317221
95 581002737.232411


==> data/static/static_insert_20_1.txt <==
x_0 y_0
0 380978536.619145


==> data/static/static_insert_20_10.txt <==
x_0 y_0
0 39712608.468025
10 375808505.435012
20 377564463.723667
30 378549070.074623
40 365288775.225823
50 379677868.702316
60 379823488.551473
70 380719072.902562
80 332244849.271051
90 349845152.629658


==> data/static/static_insert_20_20.txt <==
x_0 y_0
0 342765723.427657
5 397438641.552511
10 398471030.042918
15 395323255.978994
20 397717131.331882
25 397917727.000795
30 391756111.711807
35 399290373.449932
40 399120528.757456
45 393546279.043069
50 399756005.669280
55 398645687.040996
60 395916808.073988
65 399428171.942781
70 399548127.958686
75 401240681.384377
80 397573378.535106
85 160776518.294575
90 192047300.762346
95 179013287.915549


==> data/static/static_insert_22_1.txt <==
x_0 y_0
0 446548284.635424


==> data/static/static_insert_22_10.txt <==
x_0 y_0
0 133615544.474490
10 362700773.591278
20 362322581.694232
30 362485041.172996
40 363161862.075991
50 363815689.439992
60 363635992.737806
70 363433595.048146
80 363010253.433933
90 354925225.140918


==> data/static/static_insert_22_20.txt <==
x_0 y_0
0 480664949.913039
5 499758892.926031
10 503114513.038054
15 500416878.380996
20 497828642.922772
25 502282358.775529
30 503159956.757001
35 503660380.024016
40 503113093.054105
45 502208774.242988
50 504173230.796209
55 503311968.828529
60 503263655.972265
65 503088954.553280
70 504177485.136977
75 502813655.608554
80 503725849.796117
85 390182507.474970
90 477487443.916159
95 348360191.203543


==> data/static/static_insert_24_1.txt <==
x_0 y_0
0 413969251.287689


==> data/static/static_insert_24_20.txt <==
x_0 y_0
0 456616878.592580
5 463346275.688409
10 463828782.414563
15 462196846.831079
20 462821761.902196
25 463250198.805607
30 463120565.072664
35 462774001.186414
40 463815808.731457
45 463267101.455490
50 462802836.665840
55 460763761.891776
60 463016511.349889
65 462583056.855588
70 462169535.601387
75 462985544.850442
80 463870169.022020
85 461764576.360754
90 456230692.646122
95 416910730.730438


==> data/static/static_insert_26_1.txt <==
x_0 y_0
0 423415619.112764


==> data/static/static_insert_26_20.txt <==
x_0 y_0
0 431995388.213711
5 433309075.992829
10 433846259.155315
15 433202963.025968
20 433455334.735871
25 433517068.290490
30 433724910.418929
35 433674875.103548
40 433541648.014211
45 433850020.832088
50 433363504.351905
55 433535980.592072
60 433452370.386491
65 433484037.868295
70 433468180.718394
75 433379986.971828
80 433219479.008239
85 432806714.578806
90 432028192.674176
95 422332924.198021


==> data/static/static_insert_28_1.txt <==
x_0 y_0
0 426233668.838390


==> data/static/static_insert_28_20.txt <==
x_0 y_0
0 425644146.234813
5 425827444.157889
10 425799885.410877
15 425618125.213840
20 425687684.721234
25 425665035.682375
30 425701403.188850
35 425762049.597880
40 425793210.818474
45 426025259.770316
50 425950484.859306
55 425699852.030352
60 425795022.472864
65 425734970.389819
70 425815237.767566
75 425682983.179740
80 425795387.983952
85 425541810.608889
90 425513606.375259
95 423596601.575495


==> data/static/static_insert_30_20.txt <==
x_0 y_0
0 288077540.474021
5 311781487.128459
10 342578207.501616
15 342641062.383363
20 342717764.382615
25 342622792.005847
30 342574151.881933
35 342677830.284617
40 342665983.627853
45 308396207.638605
50 342655267.087173
55 342618923.113662
60 342620191.507260
65 342583875.549145
70 342682380.074530
75 342724530.975038
80 342700489.524312
85 342629786.587889
90 321176382.090466
95 342480976.028005


==> data/static/static_lookup_20_1.txt <==
x_0 y_0
0 530057478.612782


==> data/static/static_lookup_20_10.txt <==
x_0 y_0
0 507805556.188610
10 520455235.559293
20 522986920.779472
30 520731942.440159
40 522245334.427094
50 524522727.807726
60 524405455.337075
70 524893406.515748
80 525283183.441578
90 525785176.620496


==> data/static/static_lookup_20_20.txt <==
x_0 y_0
0 438833689.476224
5 464765083.172550
10 464035069.451675
15 468847974.750131
20 470328116.260171
25 472842636.900909
30 470407549.320751
35 471282479.721655
40 474676465.889120
45 471292447.941453
50 470570843.276805
55 471846942.232763
60 471172857.127753
65 471487515.869657
70 472782439.873116
75 472767970.805398
80 473284550.600580
85 471308007.952959
90 468946648.426813
95 473249936.284088


==> data/static/static_lookup_22_1.txt <==
x_0 y_0
0 515149492.213712


==> data/static/static_lookup_22_10.txt <==
x_0 y_0
0 515742877.188922
10 521543230.555649
20 522067146.683302
30 523823726.900998
40 524161819.796402
50 524622368.721167
60 524508065.880553
70 523582169.339288
80 524675569.317349
90 525281635.563728


==> data/static/static_lookup_22_20.txt <==
x_0 y_0
0 562418953.326581
5 570131868.061575
10 571737394.277430
15 571887802.734030
20 571647553.811026
25 572994448.712468
30 574994274.507527
35 573554915.619621
40 572988923.247038
45 574186752.906237
50 574855687.058596
55 575567954.331176
60 574768087.857380
65 576405460.812655
70 575649736.488581
75 576308557.757589
80 544774979.065688
85 575675762.958179
90 574923803.841254
95 572322965.093879


==> data/static/static_lookup_24_1.txt <==
x_0 y_0
0 512048016.051023


==> data/static/static_lookup_24_20.txt <==
x_0 y_0
0 572978910.792750
5 580378392.985632
10 581110728.972938
15 581873139.395205
20 582440175.949486
25 583197764.151337
30 582920620.075441
35 584032625.727244
40 583480765.611319
45 583891540.258047
50 584233132.152028
55 583445435.085721
60 584782717.452725
65 584201539.666569
70 584695102.550898
75 584982299.541798
80 584241270.163818
85 585715729.110449
90 585457334.145657
95 584081423.685773


==> data/static/static_lookup_26_1.txt <==
x_0 y_0
0 591879565.578868


==> data/static/static_lookup_26_20.txt <==
x_0 y_0
0 581276587.592494
5 585945454.440866
10 587751491.105709
15 588077523.008135
20 588772128.289633
25 589157668.055835
30 589280892.130204
35 589727170.283375
40 589793511.154087
45 589882192.204098
50 590275943.882387
55 590533050.364926
60 590025089.430746
65 590096173.978819
70 589905861.256266
75 590429139.237362
80 590551428.918100
85 590296186.343158
90 590616694.822560
95 590308037.249014


==> data/static/static_lookup_28_1.txt <==
x_0 y_0
0 595553817.173889


==> data/static/static_lookup_28_20.txt <==
x_0 y_0
0 583020019.113909
5 587917664.264873
10 589456543.978903
15 589879700.498377
20 590499651.373278
25 591246142.015697
30 591300575.518091
35 591345038.175773
40 591608974.218030
45 591828809.296777
50 592002294.425857
55 592290616.945954
60 592389555.257135
65 592331464.951737
70 592468342.029113
75 592813792.825360
80 592991123.148980
85 593098743.952954
90 592909886.223841
95 593202579.089426


==> data/static/static_lookup_30_20.txt <==
x_0 y_0
0 572157006.439803
5 595505604.488059
10 611085238.211957
15 611987132.694792
20 612738746.957657
25 613169322.128656
30 613588521.144300
35 613852234.232977
40 614195628.096355
45 593452609.423203
50 614597827.818030
55 614714814.744568
60 614867457.767635
65 614978886.847391
70 615136976.138903
75 615305718.329681
80 615283114.401266
85 615463781.696908
90 615512854.329718
95 615036723.535313


==> data/tcqf/tcqf_agg_fp.txt <==
x_0 y_0
22 1930.689820
24 2114.365774
26 2228.409550
28 1994.338264
30 1788.338378

==> data/tcqf/tcqf_agg_insert.txt <==
x_0 y_0
22 1385.125626
24 1316.055133
26 1295.678911
28 1273.739087
30 1238.796294

==> data/tcqf/tcqf_agg_lookup.txt <==
x_0 y_0
22 3247.493228
24 3762.358087
26 4286.602618
28 4340.907749
30 4127.361995

==> data/tcqf/test_20_aggregate.txt <==
Aggregate inserts: 957967788.135380
Aggregate Queries: 1951756604.287437
Aggregate fp: 580695747.532594


==> data/tcqf/test_20_fp.txt <==
x_0 y_0
0 103294759.725946
5 771577055.709359
10 763958129.618646
15 757891891.032267
20 774020658.740986
25 763162951.575711
30 796327239.915784
35 779706493.463999
40 750886259.433739
45 758354019.476800
50 758386378.103119
55 782240459.581453
60 778903670.774360
65 765266961.059815
70 752486815.928253
75 755792378.324373
80 793780605.616443
85 755038022.813688
90 760326095.627064
95 765688763.214550


==> data/tcqf/test_20_insert.txt <==
x_0 y_0
0 941521623.170081
5 1447735350.405541
10 1394609779.650601
15 1391282769.895487
20 1354767184.035477
25 1318303781.361511
30 1263173240.033927
35 1186496377.623422
40 1138155852.219808
45 1082373782.108060
50 1002313500.325993
55 962787878.787879
60 897497222.274534
65 813245507.755840
70 764975922.953451
75 725995886.967781
80 713150570.137372
85 713859888.258115
90 712110571.535301
95 674297518.322533


==> data/tcqf/test_20_lookup.txt <==
x_0 y_0
0 2632837964.753328
5 2876508932.882665
10 2769203951.191168
15 2658540667.187325
20 2460656753.407682
25 2344335678.095332
30 2350994030.881555
35 2184843900.426352
40 2093844734.414129
45 2003531340.648253
50 1928730422.113400
55 1767533286.355376
60 1720505415.162455
65 1685422266.232847
70 1631732119.012565
75 1619863362.904048
80 1586292980.061911
85 1547488391.726467
90 1574066122.799485
95 1451660067.011879


==> data/tcqf/test_22_aggregate.txt <==
Aggregate inserts: 1206713830.127982
Aggregate Queries: 1988075578.348529
Aggregate fp: 954866860.130068


==> data/tcqf/test_22_fp.txt <==
x_0 y_0
0 947781081.269204
5 948111049.218159
10 943274202.726441
15 949088157.246200
20 962316250.706728
25 959024228.277056
30 956032658.301488
35 953331366.302766
40 951561135.098710
45 949395646.262569
50 956512358.377907
55 958435982.262265
60 959053177.038789
65 952850087.971849
70 957473204.150720
75 955146480.411658
80 959560063.423351
85 962389123.641339
90 963512762.193581
95 953098048.626839


==> data/tcqf/test_22_insert.txt <==
x_0 y_0
0 1539196292.318996
5 1936873869.663287
10 1893585108.073745
15 1865383486.310351
20 1801311549.764242
25 1780167342.136227
30 1664986811.535976
35 1572019956.294067
40 1472577131.645217
45 1362757082.502306
50 1266592251.523185
55 1181658143.499148
60 1098516149.479932
65 946153464.363708
70 927351446.014643
75 887994000.260858
80 850385867.868136
85 833585496.396838
90 843500000.000000
95 827367105.308843


==> data/tcqf/test_22_lookup.txt <==
x_0 y_0
0 325848247.098439
5 4037936877.780132
10 3883375094.216627
15 3740649896.000942
20 3670286297.387320
25 3520294725.956567
30 3392372851.194078
35 3196951147.931376
40 2960982277.379972
45 2830257590.379333
50 2668295004.409109
55 2511342677.978605
60 2407990804.133088
65 2298171165.414894
70 2262628780.325689
75 2195375030.230443
80 2214450833.478539
85 2232683703.825162
90 2171814297.920820
95 2071839236.613014


==> data/tcqf/test_24_aggregate.txt <==
Aggregate inserts: 1214860509.807633
Aggregate Queries: 2857774706.262973
Aggregate fp: 1038629654.861152


==> data/tcqf/test_24_fp.txt <==
x_0 y_0
0 1035876187.823913
5 1035364212.693098
10 1041420546.656160
15 1036140812.879538
20 1037592972.085922
25 1039314142.405408
30 1038491710.043554
35 1038709615.900679
40 1040941444.356166
45 1043639882.349560
50 1038139712.189078
55 1041733551.737281
60 1038381455.976055
65 1035573675.425861
70 1038353176.035154
75 1041019606.022835
80 1041597001.387842
85 1033897156.028609
90 1039365141.676344
95 1037159703.756095


==> data/tcqf/test_24_insert.txt <==
x_0 y_0
0 1587857282.673430
5 1696914938.835096
10 1717777797.802218
15 1697508025.342719
20 1673613305.941846
25 1671135306.197142
30 1645433182.497912
35 1589429428.427901
40 1503368420.637565
45 1397905682.376493
50 1310057142.464445
55 1220038047.939123
60 1124804363.956059
65 1035808596.997408
70 964554832.425732
75 895647822.854304
80 858462314.409104
85 842806536.648448
90 862802339.054240
95 863536294.514544


==> data/tcqf/test_24_lookup.txt <==
x_0 y_0
0 939213548.883757
5 4449083663.478986
10 4258750397.935760
15 4327752363.871642
20 4243086083.133938
25 4196794575.435352
30 4067364007.809083
35 3837641422.071909
40 3593239747.232707
45 3401103483.958447
50 3231841858.769777
55 3030715543.384513
60 2876645766.842466
65 2746857877.730107
70 2661143295.874921
75 2611458533.110497
80 2572783005.658257
85 2567994907.959344
90 2561986358.901992
95 2426013006.184937


==> data/tcqf/test_26_aggregate.txt <==
Aggregate inserts: 1224101693.181364
Aggregate Queries: 3649223260.815024
Aggregate fp: 1130572508.193840


==> data/tcqf/test_26_fp.txt <==
x_0 y_0
0 1072034565.512936
5 1072714707.501200
10 1072984524.894200
15 1070738807.101894
20 1073287334.771844
25 1074025089.132444
30 1072565705.725559
35 1072808656.478712
40 1071677835.181947
45 1159752041.573303
50 1157885805.720533
55 1159102845.221040
60 1158281044.637198
65 1157220195.992656
70 1157186828.829492
75 1182028086.419394
80 1223706894.303607
85 1222375893.758509
90 1220777037.641551
95 1222308782.948178


==> data/tcqf/test_26_insert.txt <==
x_0 y_0
0 1586824365.979776
5 1614291044.677377
10 1622326106.856262
15 1624555458.677164
20 1613680395.735788
25 1609545621.251659
30 1581458026.341578
35 1537632213.216860
40 1466155019.040175
45 1384791123.456291
50 1314837534.357121
55 1227220896.687415
60 1134942145.857334
65 1055297544.557210
70 995088336.536545
75 939852580.337122
80 909681654.457938
85 890848562.946797
90 888090765.201005
95 902374500.011834


==> data/tcqf/test_26_lookup.txt <==
x_0 y_0
0 4785239026.854534
5 4794756434.199191
10 4638572521.370966
15 4801088631.544815
20 4727793261.018504
25 4605018253.409870
30 4408267620.941633
35 4184596514.960481
40 3961191955.791921
45 3734423668.384038
50 3719254026.726563
55 3492371988.641568
60 3271405296.932164
65 3129403339.427779
70 3006142188.913704
75 2919744985.138492
80 2970040556.791680
85 2941353229.743165
90 2952271530.563256
95 2828758928.852971


==> data/tcqf/test_28_aggregate.txt <==
Aggregate inserts: 1227219767.397614
Aggregate Queries: 3801184859.849280
Aggregate fp: 1212358996.241887


==> data/tcqf/test_28_fp.txt <==
x_0 y_0
0 1081247567.270941
5 1081212400.825204
10 1167720867.783980
15 1223038724.776386
20 1232589550.057642
25 1233296295.195575
30 1233427438.127151
35 1233483203.479686
40 1233614885.087410
45 1233323349.125768
50 1233496921.462229
55 1232897706.631311
60 1233918212.049129
65 1233337289.320916
70 1233137735.655682
75 1234117144.502483
80 1232654206.413860
85 1232115409.552102
90 1233726805.415361
95 1234138616.625640


==> data/tcqf/test_28_insert.txt <==
x_0 y_0
0 1583881150.406116
5 1597264601.836298
10 1617338799.586081
15 1619633013.541291
20 1625198397.712434
25 1618478800.729725
30 1594391268.557563
35 1560306137.600011
40 1495791321.746636
45 1416041307.154587
50 1320395924.263218
55 1228304337.053600
60 1140443233.079122
65 1061665558.770133
70 998678757.604859
75 949003216.939754
80 904302377.164280
85 885890061.816439
90 884665824.569138
95 894834046.989453


==> data/tcqf/test_28_lookup.txt <==
x_0 y_0
0 4890837990.170532
5 5002522092.397722
10 4572187080.388834
15 4757771297.363655
20 4894750989.550444
25 4873534241.672416
30 4816340291.142365
35 4645239220.249244
40 4447704693.562993
45 4217273537.076424
50 3963880137.405776
55 3708764349.341001
60 3497061559.209517
65 3319370297.596472
70 3167142674.685684
75 3028901745.584400
80 2936687291.820818
85 2927096993.680073
90 2919147004.728148
95 2823500769.263525


==> data/tcqf/test_30_aggregate.txt <==
Aggregate inserts: 1216660167.674375
Aggregate Queries: 3733486006.335500
Aggregate fp: 1203393766.071641


==> data/tcqf/test_30_fp.txt <==
x_0 y_0
0 1168612016.011387
5 1168924086.852872
10 1233674397.967253
15 1233718123.061254
20 1233976388.872348
25 1233765344.653677
30 1233816381.395809
35 1233407592.365806
40 1233481321.066654
45 1070742592.547533
50 1091669244.944129
55 1233964781.904103
60 1233566626.662980
65 1233631336.749877
70 1233752462.843564
75 1168696137.379654
80 1169563956.690999
85 1233523847.674197
90 1233670156.610918
95 1234081142.277403


==> data/tcqf/test_30_insert.txt <==
x_0 y_0
0 1581442144.729721
5 1589118935.418260
10 1613268189.362253
15 1617103086.582919
20 1618604263.956697
25 1611651217.107683
30 1594868824.448451
35 1555709690.552175
40 1494724618.384241
45 1410239408.199308
50 1294883754.745212
55 1204258070.540410
60 1136120675.610660
65 1059105249.267293
70 997178341.482859
75 919017859.804520
80 889394316.755859
85 866313172.529466
90 880665243.283005
95 892705248.027450


==> data/tcqf/test_30_lookup.txt <==
x_0 y_0
0 5097057180.985370
5 5060775159.360044
10 4517899240.563657
15 4674367567.826441
20 4926707581.929377
25 4931840313.751996
30 4863335680.880539
35 4683335671.727130
40 4475027443.050454
45 3827682480.082964
50 3655998236.786613
55 3396670812.606534
60 3510210572.789001
65 3322757476.168831
70 3161621504.763043
75 2866384990.727131
80 2798119678.045379
85 2914161006.528467
90 2908959175.617887
95 2816682885.160367


==> data/tcqf_bit_variations/12_bit_12_width_128_aligned/fp.txt <==
x_0 y_0
22 2493.821720
24 2231.802807
26 2097.820149
28 2105.723956
30 2107.758663

==> data/tcqf_bit_variations/12_bit_12_width_128_aligned/insert.txt <==
x_0 y_0
22 821.724068
24 820.915697
26 834.344727
28 812.728302
30 805.232777

==> data/tcqf_bit_variations/12_bit_12_width_128_aligned/lookup.txt <==
x_0 y_0
22 3044.031482
24 3465.626148
26 3381.368495
28 3315.923876
30 3300.199170

==> data/tcqf_bit_variations/12_bit_16_width_128_aligned/fp.txt <==
x_0 y_0
22 1910.932369
24 2038.408962
26 2022.432847
28 2002.458183
30 1992.589971

==> data/tcqf_bit_variations/12_bit_16_width_128_aligned/insert.txt <==
x_0 y_0
22 727.119243
24 747.545555
26 728.407075
28 694.664508
30 681.430962

==> data/tcqf_bit_variations/12_bit_16_width_128_aligned/lookup.txt <==
x_0 y_0
22 2822.991365
24 3225.731432
26 3363.988258
28 3403.514864
30 3414.857883

==> data/tcqf_bit_variations/12_bit_16_width_non_aligned/fp.txt <==
x_0 y_0
22 1800.434981
24 1894.344239
26 1924.955119
28 1948.501431
30 1937.315798

==> data/tcqf_bit_variations/12_bit_16_width_non_aligned/insert.txt <==
x_0 y_0
22 646.751144
24 665.046395
26 684.933266
28 684.777089
30 667.775611

==> data/tcqf_bit_variations/12_bit_16_width_non_aligned/lookup.txt <==
x_0 y_0
22 2596.650586
24 2994.963334
26 3300.481351
28 3351.749427
30 3347.122020

==> data/tcqf_bit_variations/12_bit_32_width_128_aligned/fp.txt <==
x_0 y_0
22 1074.081999
24 1179.597652
26 1221.761140
28 1232.430392
30 1234.450212

==> data/tcqf_bit_variations/12_bit_32_width_128_aligned/insert.txt <==
x_0 y_0
22 540.653111
24 573.801693
26 548.925316
28 526.438118
30 519.842767

==> data/tcqf_bit_variations/12_bit_32_width_128_aligned/lookup.txt <==
x_0 y_0
22 2112.853691
24 2389.092777
26 2500.732731
28 2526.161363
30 2531.347624

==> data/tcqf_bit_variations/12_bit_8_width_128_aligned/fp.txt <==
x_0 y_0
22 2672.362944
24 2632.258697
26 2231.604195
28 2244.467025
30 2255.799246

==> data/tcqf_bit_variations/12_bit_8_width_128_aligned/insert.txt <==
x_0 y_0
22 861.115528
24 857.521640
26 862.864459
28 828.487082
30 811.258795

==> data/tcqf_bit_variations/12_bit_8_width_128_aligned/lookup.txt <==
x_0 y_0
22 3210.851598
24 3709.847297
26 3703.670497
28 3652.276708
30 3635.929041

==> data/tcqf_bit_variations/16_bit_32/fp.txt <==
x_0 y_0
22 1661.156283
24 1787.131324
26 1842.257433
28 1854.139878
30 1856.596565

==> data/tcqf_bit_variations/16_bit_32/insert.txt <==
x_0 y_0
22 1129.360901
24 1182.717861
26 1190.719047
28 1188.851029
30 1188.914698

==> data/tcqf_bit_variations/16_bit_32/lookup.txt <==
x_0 y_0
22 2462.470042
24 2758.475838
26 2884.360721
28 2920.310166
30 2930.850028

==> data/tcqf_bit_variations/8_bit_8/fp.txt <==
x_0 y_0
22 3887.842026
24 3866.087058
26 3217.526400
28 2940.317813
30 2878.815413

==> data/tcqf_bit_variations/8_bit_8/insert.txt <==
x_0 y_0
22 1494.950067
24 1344.434700
26 1197.843274
28 1153.147965
30 1140.096410

==> data/tcqf_bit_variations/8_bit_8/lookup.txt <==
x_0 y_0
22 4465.836092
24 4948.880287
26 4828.571728
28 4612.391146
30 4541.655230

==> data/vqf/vqf_cori_fp.txt <==
x_0 y_0
22 138.051917
24 199.834515
26 204.085486
28 159.293904

==> data/vqf/vqf_cori_inserts.txt <==
x_0 y_0
22 117.476783
24 139.148340
26 178.799695
28 153.156484

==> data/vqf/vqf_cori_queries.txt <==
x_0 y_0
22 147.367334
24 209.815140
26 219.915820
28 163.567829

==> data/vqf/vqf_perl_fp.txt <==
x_0 y_0
22 958.470518
24 2317.805115
26 151.808119
28 100.997338

==> data/vqf/vqf_perl_inserts.txt <==
x_0 y_0
22 71.515821
24 77.339970
26 65.454003
28 63.572776

==> data/vqf/vqf_perl_queries.txt <==
x_0 y_0
22 592.335046
24 593.389380
26 134.739987
28 97.310619

==> perlmutter_data/blocked_bloom/bloom_agg_fp.txt <==
x_0 y_0
22 10406.409461
24 19542.020635
26 13739.093831
28 13131.391033
30 12805.186690

==> perlmutter_data/blocked_bloom/bloom_agg_insert.txt <==
x_0 y_0
22 6952.216865
24 11703.265010
26 7067.518830
28 5505.191620
30 5173.664633

==> perlmutter_data/blocked_bloom/bloom_agg_lookup.txt <==
x_0 y_0
22 10242.248867
24 19415.501805
26 14130.062457
28 13058.499822
30 12805.553378

==> perlmutter_data/bloom/bloom-aggregate-exists-lookup.txt <==
x_0 y_0
22 1535.6919310751773
24 3842.6879826699496
26 2389.18030342235
28 2024.2268059168232
30 1946.587857122636


==> perlmutter_data/bloom/bloom-aggregate-false-lookup.txt <==
x_0 y_0
22 8833.343678732355
24 10601.586279492461
26 8868.731864471676
28 8583.651034866865
30 8372.543421297389


==> perlmutter_data/bloom/bloom-aggregate-insert.txt <==
x_0 y_0
22 1948.2621967837224
24 1575.3617803576044
26 932.2077565689722
28 780.0815975392318
30 738.8834333459829


==> perlmutter_data/gqf/gqf-aggregate-exists-lookup.txt <==
x_0 y_0
22 3410.591151684554
24 5363.777003879366
26 5595.62225513173
28 5580.270622087504
30 5540.003903150747


==> perlmutter_data/gqf/gqf-aggregate-false-lookup.txt <==
x_0 y_0
22 4705.116896324837
24 7780.80830221853
26 7883.126278816599
28 7877.622053214883
30 7831.477427904562

==> perlmutter_data/gqf/gqf-aggregate-insert.txt <==
x_0 y_0
22 15.461294627299432
24 67.14271167377085
26 228.64074277783652
28 618.3849965126049
30 912.7164524456624


==> perlmutter_data/point/fp.txt <==
x_0 y_0
22 6623.141672
24 6598.101836
26 6306.737935
28 6147.964525
30 6083.844985

==> perlmutter_data/point/insert.txt <==
x_0 y_0
22 0.073315
24 0.796979
26 5.045539
28 26.531662
30 555.631555

==> perlmutter_data/point/lookup.txt <==
x_0 y_0
22 5340.368785
24 5283.349698
26 5080.783309
28 4981.841147
30 4938.833754

==> perlmutter_data/rsqf/rsqf-aggregate-exists-lookup.txt <==
x_0 y_0
22 4049.90085090223
24 6123.472670231439
26 5657.33308546756


==> perlmutter_data/rsqf/rsqf-aggregate-false-lookup.txt <==
x_0 y_0
22 5018.805184280088
24 8159.1810072817525
26 6701.676096439337


==> perlmutter_data/rsqf/rsqf-aggregate-insert.txt <==
x_0 y_0
22 5.003975696818035
24 12.118299672203587
26 28.996343192496763


==> perlmutter_data/sqf/sqf-aggregate-exists-lookup.txt <==
x_0 y_0
22 1563.9885942806993
24 1978.4527269026878
26 2691.3899907959917


==> perlmutter_data/sqf/sqf-aggregate-false-lookup.txt <==
x_0 y_0
22 1850.3702980862101
24 2457.290874176717
26 2938.1558977896966


==> perlmutter_data/sqf/sqf-aggregate-insert.txt <==
x_0 y_0
22 861.996061
24 1117.547175
26 1271.029627


==> perlmutter_data/tcqf/tcqf_agg_fp.txt <==
x_0 y_0
22 3171.613532
24 3451.194992
26 3565.038149
28 3580.135752
30 3573.041942

==> perlmutter_data/tcqf/tcqf_agg_inserts.txt <==
x_0 y_0
22 2449.386533
24 2680.664678
26 2806.400246
28 2850.371744
30 2859.237365

==> perlmutter_data/tcqf/tcqf_agg_lookups.txt <==
x_0 y_0
22 5191.648420
24 6064.852068
26 6448.843965
28 6621.798250
30 6669.104982

==> perlmutter_data/tcqf_bulk/fp.txt <==
x_0 y_0
22 2041.482927
24 2415.204510
26 2523.728207
28 2556.485895
30 2558.584307

==> perlmutter_data/tcqf_bulk/insert.txt <==
x_0 y_0
22 1145.682959
24 2409.325364
26 2700.284568
28 3377.748401
30 3429.184753

==> perlmutter_data/tcqf_bulk/lookup.txt <==
x_0 y_0
22 2226.724885
24 2628.746742
26 2752.375519
28 2791.312116
30 2793.918175
